Using the helium triplet as a tracer of the physics of giant planet outflows

Hydrodynamic outflows, such as those observed escaping close-in gas giant planets, are not isothermal in structure. Their highly ionized nature allows them to cool adiabatically at distances beyond several planetary radii. The contrast between the hottest gas temperatures at around 10,000K and the coldest at around 1,000K triggers an excess population of the observable helium triplet. This excess is caused by the suppression of collisional de-excitation from the triplet state at cool temperatures. Using radiation-hydrodynamic simulations, we show that this helium triplet excess may explain the excess broadening seen in HD 189733b's observed transmission spectrum, demonstrating adiabatic cooling of its outflow, confirming its hydrodynamic nature on scales of several planetary radii. However, further observations are required to confirm this conclusion. Furthermore, we explore a range of electron transitions for neutral helium which were not considered in the previous literature. We find that the He$2^1$S state is unavailable as a potential reservoir for He$2^3$S electrons. Additionally, the de-excitation to the ground state must be considered for stellar spectra later than K2 in predicting the correct helium triplet population. Importantly, since triplet helium inherits momentum from ionized helium as it is generated by recombination, it is significantly less prone to fractionation than ground-state neutral helium. However at separations of $\gtrsim 0.05$~au, ionization at the flow base and drag on helium weaken, leading to significant fractionation of the then mostly neutral helium. This in turn, can cause a suppression of the Helium transit depth, even though the helium line width remains large.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
